Serendipitous discovery of a dusty disc around WDJ181417.84-735459.83

Spectroscopic observations of white dwarfs reveal that many of them are polluted by exoplanetary material, whose bulk composition can be uniquely probed this way. We present a spectroscopic and photometric analysis of the DA white dwarf WDJ181417.84$-$735459.83, an object originally identified to have a strong infrared excess in the 2MASS and WISE catalogues that we confirmed to be intrinsic to the white dwarf, and likely corresponding to the emission of a dusty disc around the star. The finding of Ca, Fe and Mg absorption lines in two X-SHOOTER spectra of the white dwarf, taken 8 years apart, is further evidence of accretion from a dusty disc. We do not report variability in the absorption lines between these two spectra. Fitting a blackbody model to the infrared excess gives a temperature of 910$\pm50$ K. We have estimated a total accretion flux from the spectroscopic metal lines of $|\dot{\rm M}| = 1.784 \times 10^{9}\, $g s$^{-1}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
